Smart Inference for Multidigit Convolutional Neural Network based Barcode Decoding

Barcodes are ubiquitous and have been used in most of critical daily activities for decades. However, most of traditional decoders require well-founded barcode under a relatively standard condition. While wilder conditioned barcodes such as underexposed, occluded, blurry, wrinkled and rotated are commonly captured in reality, those traditional decoders show weakness of recognizing. Several works attempted to solve those challenging barcodes, but many limitations still exist. This work aims to solve the decoding problem using deep convolutional neural network with the possibility of running on portable devices. Firstly, we proposed a special modification of inference based on the feature of having checksum and test-time augmentation, named as Smart Inference (SI) in prediction phase of a trained model. SI considerably boosts accuracy and reduces the false prediction for trained models. Secondly, we have created a large practical evaluation dataset of real captured 1D barcode under various challenging conditions to test our methods vigorously, which is publicly available for other researchers. The experiments' results demonstrated the SI effectiveness with the highest accuracy of 95.85% which outperformed many existing decoders on the evaluation set. Finally, we successfully minimized the best model by knowledge distillation to a shallow model which is shown to have high accuracy (90.85%) with good inference speed of 34.2 ms per image on a real edge device.

==> reviewer_response.txt <==
\centerline{\LARGE Author Response}

\section{General Comment}
We would like to express our sincere gratitude to the editor and all the reviewers for the effort of reviews and constructive feedback on manuscript writing.

We have made our best attempt to address these comments in the revised manuscript. We honestly think the reviews have helped us to have a better work and manuscript.

Regarding the consensual comment among reviewers on novelty limitation of methodology, we also considered the model of both localizing and decoding at the same time. However this type of model is relatively ad hoc for a specific type of code while existing localizing models already work very well for multiple type. All the writing mistakes in the first version are corrected in this revised manuscript. Below are some of the answers and responses to some specific questions and concerns of each reviewer.

\section{Individual Comments}
\subsection{Reviewer 2 - Review ID 6029}
Firstly, we would like to say thank you for pointing out some of our contributions and summaries. However, we would like to mention that the 2 main contributions of this work are: Smart Inference - the process of creating candidate combinations, leverage checksum to get better inference; and the real challenging barcode dataset for decoding task.

\emph{``The paper presents sections entirely copied from the previous literature of the sector sinning in some way of originality. However, it describes more precisely the original contributions of the authors which are to be attributed to the use of simple voting algorithms based on checksum and test-time augmentation, which assist the prediction.''}

Firstly, we are really sorry for the first manuscript which might confuse readers in the first paragraph of Section 3 (Methodology) although at line 11 of paragraph 4 (of Introduction), we pointed out the original idea, the limitations of [5] and last 9 lines of paragraph 2 (of Related Work), we specified the differences from [5] which is the main base approach of our methodology in the first version. We carefully considered and revised this time. The first paragraph of Section 3, figure 2 (Overall Architecture) and the figure illustrated for knowledge distillation are just to provide background information, to improve readability and easiness to comprehend the big picture before coming to later parts. Thus, neither we intended to violate the originality of other works nor re-describe the exiting work approach precisely.

\emph{``All these architectures have been trained on a semi-synthetic dataset built ad hoc.''}

Barcode has augmentation-sensitive characteristics, so we had to control all the augmentations carefully, and we made it ad hoc. For example, an image of a chicken or a cat is still recognizable as cat or chicken after randomly cropping, diagonal rotating (causing partial loss) or random cutting out or HSL/HSV adjusting but a full barcode would become non-decodable or even change the ground-truth after one of those augmentations applied carelessly. Note that the barcode has two side guard bars and one middle guard bar, which makes it omnidirectional. Any critical loss in the horizontal axis affects each digit classification severely.

\subsection{Reviewer 6 - Review ID 11125}
Thank you for reviewing our work concisely and correcting some parts of our writing. Below are some answers to your questions:

\emph{``Please explain why the CNN-based classifiers can overcome the double-obscured problem.''}

Normally, the scanline-based approach relies on signals from straight lines going through 2 endpoint guard bars and binarise signals to match to code pattern. This is why scanline-based method still works effectively when there is still a straight line crossing all bars even under blurry or wrinkled condition. However, in the case of double-obscured condition, which is rare but existed, there is no single line crossing all bars. On the other hand, under the view of CNN, especially deep networks, low features to high abstract features are extracted, so the network has both local and global view of the entire barcode. Thus although no single line crossing all bars but extracted features could complementarily combine into a full presentation of a barcode.

\emph{``The three algorithms included in the Smart Inference are independent to each other, which seems like a simple combination of different accurate prediction approaches. Is there any adaptive approaches in this scenario?''}

Three algorithms in SI are independent for users to chose; however, experimental results hinted that algorithms $3$ (using voting) are just slightly better than algorithms $2$ but more costly. So the most balanced choice here is the algorithm $2$ which better compared to algorithm $1$

\emph{``What is your principle for choosing synthesized samples (Table 1) ? Have you considered the sample unbalanced problem?''}

We did consider the problem of unbalanced data when designing synthetic data, as we also mentioned in the second response to \emph{Reviewer 2}. However, conditions such as close-to-realistic RPT condition or varied motion blurry condition consumed much time synthesizing, so we have to reduce the samples prepared for training. The second reason is those complex conditions are less frequent occurred than usual cases, so the quite bias distribution as reality will not affect too much on usage performance.


\setcounter{section}{0}
\newpage
